Hybrid Parallelization of Euler-Lagrange Simulations Based on MPI-3 Shared Memory

The use of Euler-Lagrange methods on unstructured grids extends their application area to more versatile setups. However, the lack of a regular topology limits the scalability of distributed parallel methods, especially for routines that perform a physical search in space. One of the most prominent slowdowns is the search for halo elements in physical space for the purpose of runtime communication avoidance. In this work, we present a new communication-free halo element search algorithm utilizing the MPI-3 shared memory model. This novel method eliminates the severe performance bottleneck of many-to-many communication during initialization compared to the distributed parallelization approach and extends the possible applications beyond those achievable with the previous approach. Building on these data structures, we then present methods for efficient particle emission, scalable deposition schemes for particle-field coupling, and latency hiding approaches. The scaling performance of the proposed algorithms is validated through plasma dynamics simulations of an open-source framework on a massively parallel system, demonstrating an efficiency of up to 80% on 131000 cores.

==> pgfplots/BGK_Box_InitScaling-with-mesh-read.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,1.600000000000000089e+00,2.080000000000000071e+00,1.706000000000000183e+00,1.620000000000000107e+00
2.560000000000000000e+02,2.100000000000000089e+00,2.910000000000000142e+00,2.318000000000000060e+00,2.149999999999999911e+00
5.120000000000000000e+02,3.100000000000000089e+00,4.049999999999999822e+00,3.604000000000000092e+00,3.750000000000000000e+00
1.024000000000000000e+03,3.569999999999999840e+00,4.040000000000000036e+00,3.835999999999999854e+00,3.859999999999999876e+00
2.048000000000000000e+03,4.110000000000000320e+00,5.070000000000000284e+00,4.717999999999999083e+00,4.809999999999999609e+00
4.096000000000000000e+03,6.219999999999999751e+00,7.469999999999999751e+00,6.509999999999999787e+00,6.269999999999999574e+00
8.192000000000000000e+03,9.230000000000000426e+00,1.058999999999999986e+01,9.727999999999999758e+00,9.660000000000000142e+00
1.638400000000000000e+04,1.767000000000000171e+01,1.960999999999999943e+01,1.808999999999999986e+01,1.769000000000000128e+01
3.276800000000000000e+04,4.089000000000000057e+01,4.564000000000000057e+01,4.221599999999999397e+01,4.149000000000000199e+01
6.553600000000000000e+04,1.146899999999999977e+02,1.244500000000000028e+02,1.171579999999999870e+02,1.154000000000000057e+02
1.310720000000000000e+05,8.333799999999999955e+02,1.334960000000000036e+03,1.086028571428571468e+03,1.094130000000000109e+03


==> pgfplots/BGK_Box_InitScaling.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,1.586000000000000076e+00,2.066000000000000281e+00,1.691800000000000193e+00,1.605000000000000204e+00
2.560000000000000000e+02,2.054000000000000270e+00,2.865000000000000213e+00,2.271199999999999886e+00,2.104000000000000092e+00
5.120000000000000000e+02,3.080999999999999961e+00,4.030999999999999694e+00,3.585199999999999498e+00,3.730999999999999872e+00
1.024000000000000000e+03,3.542999999999999705e+00,4.014000000000000234e+00,3.810000000000000053e+00,3.834000000000000075e+00
2.048000000000000000e+03,4.060999999999999943e+00,5.028999999999999915e+00,4.675199999999999356e+00,4.767999999999999794e+00
4.096000000000000000e+03,6.149000000000000021e+00,7.395999999999999908e+00,6.438800000000000523e+00,6.199999999999999289e+00
8.192000000000000000e+03,9.083000000000000185e+00,1.044599999999999973e+01,9.581399999999998585e+00,9.513999999999999346e+00
1.638400000000000000e+04,1.729900000000000304e+01,1.928999999999999915e+01,1.776480000000000103e+01,1.738400000000000034e+01
3.276800000000000000e+04,4.030599999999999739e+01,4.506099999999999994e+01,4.162120000000000175e+01,4.083899999999999864e+01
6.553600000000000000e+04,1.134779999999999944e+02,1.232300000000000040e+02,1.158771999999999878e+02,1.139110000000000014e+02
1.310720000000000000e+05,8.301570000000000391e+02,1.197734000000000151e+03,1.030628857142857214e+03,9.947620000000000573e+02


==> pgfplots/BGK_Box_InitScalingOld.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,1.590000000000000080e+00,2.310000000000000053e+00,1.895714285714285685e+00,1.929999999999999938e+00
2.560000000000000000e+02,1.959999999999999964e+00,2.649999999999999911e+00,2.217142857142857082e+00,2.100000000000000089e+00
5.120000000000000000e+02,3.279999999999999805e+00,3.740000000000000213e+00,3.522857142857142243e+00,3.560000000000000053e+00
1.024000000000000000e+03,3.850000000000000089e+00,6.070000000000000284e+00,4.440000000000000391e+00,4.240000000000000213e+00
2.048000000000000000e+03,6.349999999999999645e+00,7.200000000000000178e+00,6.794285714285714484e+00,6.759999999999999787e+00
4.096000000000000000e+03,8.419999999999999929e+00,8.970000000000000639e+00,8.616666666666667140e+00,8.464999999999999858e+00
8.192000000000000000e+03,1.198000000000000043e+01,1.376999999999999957e+01,1.270999999999999908e+01,1.254499999999999993e+01
1.638400000000000000e+04,2.187000000000000099e+01,2.712000000000000099e+01,2.377333333333333698e+01,2.232999999999999829e+01
3.276800000000000000e+04,4.763000000000000256e+01,5.507999999999999829e+01,5.165250000000000341e+01,5.195000000000000284e+01
6.553600000000000000e+04,1.724900000000000091e+02,1.724900000000000091e+02,1.724900000000000091e+02,1.724900000000000091e+02


==> pgfplots/BGK_Box_PID.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,1.232510000000000029e-03,1.239180000000000099e-03,1.235734000000000051e-03,1.235360000000000017e-03
2.560000000000000000e+02,1.252850000000000014e-03,1.260019999999999933e-03,1.256981999999999804e-03,1.258049999999999924e-03
5.120000000000000000e+02,1.281669999999999945e-03,1.303029999999999944e-03,1.286786000000000050e-03,1.283419999999999960e-03
1.024000000000000000e+03,1.291339999999999979e-03,1.294620000000000016e-03,1.292853999999999965e-03,1.292600000000000086e-03
2.048000000000000000e+03,1.333219999999999978e-03,1.420049999999999958e-03,1.375578000000000130e-03,1.378950000000000098e-03
4.096000000000000000e+03,1.345319999999999893e-03,1.420239999999999914e-03,1.375185999999999813e-03,1.373819999999999989e-03
8.192000000000000000e+03,1.387889999999999914e-03,1.458590000000000060e-03,1.409980000000000131e-03,1.397339999999999954e-03
1.638400000000000000e+04,1.529339999999999910e-03,1.578739999999999918e-03,1.553850000000000066e-03,1.556740000000000033e-03
3.276800000000000000e+04,1.556840000000000090e-03,1.573359999999999993e-03,1.567041999999999827e-03,1.567699999999999996e-03
6.553600000000000000e+04,1.521039999999999979e-03,1.575079999999999970e-03,1.560804000000000054e-03,1.572300000000000000e-03
1.310720000000000000e+05,1.432230000000000048e-03,1.553990000000000102e-03,1.461455714285714302e-03,1.445160000000000021e-03


==> pgfplots/BGK_Box_PIDOld.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,1.276800000000000027e-03,1.298529999999999997e-03,1.286695714285714370e-03,1.284849999999999924e-03
2.560000000000000000e+02,1.308829999999999976e-03,1.329440000000000092e-03,1.314662857142857204e-03,1.313179999999999946e-03
5.120000000000000000e+02,1.337810000000000041e-03,1.352370000000000091e-03,1.341692857142857140e-03,1.339439999999999902e-03
1.024000000000000000e+03,1.343290000000000022e-03,1.393759999999999964e-03,1.352364285714285777e-03,1.344619999999999930e-03
2.048000000000000000e+03,1.379140000000000053e-03,1.412910000000000077e-03,1.391978571428571440e-03,1.388289999999999923e-03
4.096000000000000000e+03,1.393169999999999999e-03,1.442570000000000007e-03,1.408066666666666668e-03,1.396810000000000065e-03
8.192000000000000000e+03,1.492449999999999983e-03,1.603009999999999982e-03,1.535816666666666710e-03,1.522785000000000024e-03
1.638400000000000000e+04,1.406059999999999992e-03,1.567830000000000092e-03,1.492316666666666791e-03,1.503060000000000073e-03
3.276800000000000000e+04,1.405329999999999991e-03,1.567919999999999991e-03,1.485885000000000157e-03,1.485144999999999998e-03
6.553600000000000000e+04,1.678790000000000100e-03,1.678790000000000100e-03,1.678790000000000100e-03,1.678790000000000100e-03


==> pgfplots/BGK_Box_PID_64.csv <==
"Procs","min","max","average","median"
8.192000000000000000e+03,1.387889999999999914e-03,1.458590000000000060e-03,1.409980000000000131e-03,1.397339999999999954e-03
1.638400000000000000e+04,1.529339999999999910e-03,1.578739999999999918e-03,1.553850000000000066e-03,1.556740000000000033e-03
3.276800000000000000e+04,1.556840000000000090e-03,1.573359999999999993e-03,1.567041999999999827e-03,1.567699999999999996e-03
6.553600000000000000e+04,1.521039999999999979e-03,1.575079999999999970e-03,1.560804000000000054e-03,1.572300000000000000e-03
1.310720000000000000e+05,1.432230000000000048e-03,1.553990000000000102e-03,1.461455714285714302e-03,1.445160000000000021e-03


==> pgfplots/BGK_Box_PID_64Old.csv <==
"Procs","min","max","average","median"
8.192000000000000000e+03,1.492449999999999983e-03,1.603009999999999982e-03,1.535816666666666710e-03,1.522785000000000024e-03
1.638400000000000000e+04,1.406059999999999992e-03,1.567830000000000092e-03,1.492316666666666791e-03,1.503060000000000073e-03
3.276800000000000000e+04,1.405329999999999991e-03,1.567919999999999991e-03,1.485885000000000157e-03,1.485144999999999998e-03
6.553600000000000000e+04,1.678790000000000100e-03,1.678790000000000100e-03,1.678790000000000100e-03,1.678790000000000100e-03


==> pgfplots/BGK_Box_calctime.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,3.160299999999999443e+01,3.176900000000000190e+01,3.168999999999999773e+01,3.170100000000000051e+01
2.560000000000000000e+02,3.219700000000000273e+01,3.247999999999999687e+01,3.234700000000000131e+01,3.234700000000000131e+01
5.120000000000000000e+02,3.296299999999999386e+01,3.349299999999999500e+01,3.316440000000000055e+01,3.314399999999999835e+01
1.024000000000000000e+03,3.321500000000000341e+01,3.337599999999999767e+01,3.328640000000000043e+01,3.323999999999999488e+01
2.048000000000000000e+03,3.427199999999999847e+01,3.650000000000000000e+01,3.539360000000000639e+01,3.545600000000000307e+01
4.096000000000000000e+03,3.474500000000000455e+01,3.653499999999999659e+01,3.543679999999999808e+01,3.547300000000000608e+01
8.192000000000000000e+03,3.581700000000000017e+01,3.769999999999999574e+01,3.639759999999999707e+01,3.606000000000000227e+01
1.638400000000000000e+04,3.956099999999999994e+01,4.084300000000000352e+01,4.026919999999999789e+01,4.027199999999999847e+01
3.276800000000000000e+04,4.089399999999999835e+01,4.166000000000000369e+01,4.118679999999999808e+01,4.111200000000000188e+01
6.553600000000000000e+04,4.108800000000000097e+01,4.255699999999998795e+01,4.212859999999999161e+01,4.233399999999999608e+01
1.310720000000000000e+05,4.171599999999988739e+01,4.542399999999994975e+01,4.261257142857137126e+01,4.231599999999997408e+01


==> pgfplots/BGK_Box_calctimeOld.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,3.273499999999999943e+01,3.329500000000000171e+01,3.300799999999999557e+01,3.293699999999999761e+01
2.560000000000000000e+02,3.362699999999999534e+01,3.416499999999999915e+01,3.379442857142856838e+01,3.376400000000000290e+01
5.120000000000000000e+02,3.438700000000000045e+01,3.475599999999999312e+01,3.448871428571428766e+01,3.443099999999999739e+01
1.024000000000000000e+03,3.453600000000000136e+01,3.582700000000000529e+01,3.476585714285714346e+01,3.456000000000000227e+01
2.048000000000000000e+03,3.545799999999999841e+01,3.637099999999999511e+01,3.581685714285713829e+01,3.569299999999999784e+01
4.096000000000000000e+03,3.585500000000000398e+01,3.716499999999999915e+01,3.627483333333332638e+01,3.603900000000000148e+01
8.192000000000000000e+03,3.852700000000000102e+01,4.147999999999999687e+01,3.969050000000000011e+01,3.930949999999999989e+01
1.638400000000000000e+04,3.667499999999999716e+01,4.086199999999998766e+01,3.890466666666666384e+01,3.917699999999999960e+01
3.276800000000000000e+04,3.721600000000000819e+01,4.133899999999999864e+01,3.933825000000000216e+01,3.939900000000000091e+01
6.553600000000000000e+04,4.744199999999999307e+01,4.744199999999999307e+01,4.744199999999999307e+01,4.744199999999999307e+01


==> pgfplots/BGK_Box_calctime_64.csv <==
"Procs","min","max","average","median"
8.192000000000000000e+03,3.581700000000000017e+01,3.769999999999999574e+01,3.639759999999999707e+01,3.606000000000000227e+01
1.638400000000000000e+04,3.956099999999999994e+01,4.084300000000000352e+01,4.026919999999999789e+01,4.027199999999999847e+01
3.276800000000000000e+04,4.089399999999999835e+01,4.166000000000000369e+01,4.118679999999999808e+01,4.111200000000000188e+01
6.553600000000000000e+04,4.108800000000000097e+01,4.255699999999998795e+01,4.212859999999999161e+01,4.233399999999999608e+01
1.310720000000000000e+05,4.171599999999988739e+01,4.542399999999994975e+01,4.261257142857137126e+01,4.231599999999997408e+01


==> pgfplots/BGK_Box_calctime_64Old.csv <==
"Procs","min","max","average","median"
8.192000000000000000e+03,3.852700000000000102e+01,4.147999999999999687e+01,3.969050000000000011e+01,3.930949999999999989e+01
1.638400000000000000e+04,3.667499999999999716e+01,4.086199999999998766e+01,3.890466666666666384e+01,3.917699999999999960e+01
3.276800000000000000e+04,3.721600000000000819e+01,4.133899999999999864e+01,3.933825000000000216e+01,3.939900000000000091e+01
6.553600000000000000e+04,4.744199999999999307e+01,4.744199999999999307e+01,4.744199999999999307e+01,4.744199999999999307e+01


==> pgfplots/BGK_Box_scaling.csv <==
"Procs","Average Partners","PID","Simulation Efficiency","#Particles","#Timesteps","#Elements","Runtime","Part-MaxParticleNumber","Init Start","InitLoad Balance","Write State","IO Counter","Imbalance"
128,44,1.29416E-03,8.16389E-07,2.5000031E+07,1.0000000E+02,4.0960000E+03,35.50,1000000,2.22,2.22,.025,1,0.0
256,44,1.31434E-03,3.99193E-07,5.0000049E+07,1.0000000E+02,8.1920000E+03,36.26,1000000,2.42,2.42,.053,1,0.0
512,44,1.33781E-03,1.89789E-07,1.0000002E+08,1.0000000E+02,1.6384000E+04,38.13,1000000,3.66,3.66,.083,1,0.0
1024,44,1.39376E-03,8.99988E-08,2.0000003E+08,1.0000000E+02,3.2768000E+04,40.50,1000000,4.52,4.52,.153,1,0.0
2048,44,1.41291E-03,4.17301E-08,3.9999994E+08,1.0000000E+02,6.5536000E+04,43.69,1000000,7.06,7.06,.259,1,0.0
4096,44,1.44257E-03,1.96065E-08,7.9999998E+08,1.0000000E+02,1.3107200E+05,46.67,1000000,8.95,8.95,.555,1,0.0
8192,44,1.60301E-03,8.21048E-09,1.6000000E+09,1.0000000E+02,2.6214400E+05,56.79,1000000,13.77,13.77,1.540,1,0.0
16384,44,1.56783E-03,3.32185E-09,3.2000003E+09,1.0000000E+02,5.2428800E+05,72.99,1000000,27.12,27.12,5.008,1,0.0
65536,44,1.67879E-03,2.56939E-10,1.2800001E+10,1.0000000E+02,2.0971520E+06,232.50,1000000,172.49,172.49,12.568,1,0.0


==> pgfplots/Gyrotron_PID.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,3.676249999999999912e-05,3.676249999999999912e-05,3.676249999999999912e-05,3.676249999999999912e-05
2.560000000000000000e+02,4.152999999999999709e-05,4.192200000000000283e-05,4.172599999999999996e-05,4.172599999999999996e-05
5.120000000000000000e+02,4.663519999999999694e-05,4.671629999999999858e-05,4.667574999999999437e-05,4.667574999999999437e-05
1.024000000000000000e+03,4.714589999999999867e-05,4.722830000000000317e-05,4.718710000000000092e-05,4.718710000000000092e-05
2.048000000000000000e+03,5.283849999999999902e-05,5.298409999999999980e-05,5.290626666666666520e-05,5.289619999999999679e-05
4.096000000000000000e+03,5.761700000000000079e-05,5.776540000000000093e-05,5.769120000000000086e-05,5.769120000000000086e-05
8.192000000000000000e+03,9.609280000000000263e-05,1.000409999999999998e-04,9.806690000000000123e-05,9.806690000000000123e-05


==> pgfplots/Gyrotron_StrongScaling.csv <==
"Procs","Average Partners","PID","Simulation Efficiency","#Particles","#Timesteps","#Elements","Runtime","Part-MaxParticleNumber","Init Start","InitLoad Balance","Write State","IO Counter","Imbalance"
128,19,0.0000367625,7.58934E-13,354861,522,78720,1486.88,150000,7.47,7.47,4.029,1,0
256,24,0.000041726,6.627345E-13,354861,522,78720,863.605,75000,11.875,11.875,14.3055,1,0
512,31,0.00004667575,5.8956E-13,354861,522,78720,484.43,37500,9.135,9.135,6.856,1,0
1024,40,0.0000471871,5.75034E-13,354861,522,78720,250.365,18750,8.095,8.095,5.4025,1,0
2048,51,5.29062666666667E-05,4.09265E-13,354861,522,78720,221.52,9375,82.2966666666667,82.2966666666667,6.35133333333333,1,0
4096,65,0.0000576912,4.377215E-13,354861,522,78720,86.74,4690,8.43,8.43,5.7675,1,0
8192,80,0.0000980669,2.44596E-13,354861,522,78720,82.51,2345,11.315,11.315,9.423,1,0



==> pgfplots/MSL_InitScaling.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,4.340999999999999659e+01,4.406000000000000227e+01,4.363666666666666316e+01,4.343999999999999773e+01
2.560000000000000000e+02,4.367000000000000171e+01,4.650000000000000000e+01,4.550333333333333030e+01,4.634000000000000341e+01
5.120000000000000000e+02,2.558999999999999986e+01,2.707000000000000028e+01,2.624333333333332874e+01,2.607000000000000028e+01
1.024000000000000000e+03,2.212000000000000099e+01,2.353000000000000114e+01,2.272666666666667012e+01,2.253000000000000114e+01
2.048000000000000000e+03,2.212999999999999901e+01,2.303000000000000114e+01,2.249666666666666615e+01,2.232999999999999829e+01
4.096000000000000000e+03,2.294000000000000128e+01,2.339000000000000057e+01,2.310333333333333528e+01,2.298000000000000043e+01
8.192000000000000000e+03,2.751000000000000156e+01,2.848999999999999844e+01,2.802666666666666728e+01,2.807999999999999829e+01
1.638400000000000000e+04,5.135999999999999943e+01,6.254999999999999716e+01,5.695499999999999829e+01,5.695499999999999829e+01


==> pgfplots/MSL_InitScaling_128.csv <==
"Procs","min","max","average","median"
1.638400000000000000e+04,5.135999999999999943e+01,6.254999999999999716e+01,5.695499999999999829e+01,5.695499999999999829e+01


==> pgfplots/MSL_PID.csv <==
"Procs","min","max","average","median"
1.280000000000000000e+02,1.797420000000000148e-05,1.819289999999999991e-05,1.805416666666666731e-05,1.799540000000000053e-05
2.560000000000000000e+02,1.845110000000000025e-05,1.851770000000000060e-05,1.849460000000000077e-05,1.851500000000000145e-05
5.120000000000000000e+02,1.856120000000000111e-05,1.871649999999999944e-05,1.862456666666666442e-05,1.859599999999999949e-05
1.024000000000000000e+03,1.873870000000000068e-05,1.940970000000000154e-05,1.898430000000000050e-05,1.880449999999999928e-05
2.048000000000000000e+03,1.888570000000000114e-05,1.912190000000000068e-05,1.896823333333333588e-05,1.889709999999999903e-05
4.096000000000000000e+03,1.998600000000000143e-05,2.039820000000000064e-05,2.019600000000000450e-05,2.020380000000000128e-05
8.192000000000000000e+03,2.289520000000000061e-05,2.331309999999999877e-05,2.310016666666666609e-05,2.309219999999999890e-05
1.638400000000000000e+04,4.263949999999999723e-05,6.358769999999999429e-05,5.311359999999999237e-05,5.311359999999999237e-05


==> pgfplots/MSL_StrongScaling.csv <==
"Procs","Average Partners","PID","Simulation Efficiency","#Particles","#Timesteps","#Elements","Runtime","Part-MaxParticleNumber","Init Start","InitLoad Balance","Write State","IO Counter","Imbalance"
128,15,1.80541666666667E-05,9.45915666666667E-08,125763870,1000,1542658,1798.11666666667,2500000,43.6366666666667,43.6366666666667,11.2496666666667,3,0
256,16,0.0000184946,9.00716333333333E-08,125763940,1000,1542658,991.24,1250000,45.5033333333333,45.5033333333333,52.4243333333333,3,0
512,17,1.86245666666667E-05,8.89091333333333E-08,125e6,1000,1542658,494.47,625000,26.2433333333333,26.2433333333333,18.447,2.33333333333333,0
1024,19,0.0000189843,8.40997666666667E-08,125e6,1000,1542658,252.893333333333,312500,22.7266666666667,22.7266666666667,0.584666666666667,2,0
2048,19,1.89682333333333E-05,7.74830666666667E-08,125e6,1000,1542658,137.986666666667,156250,22.4966666666667,22.4966666666667,0.506333333333333,2,0
4096,20,0.000020196,0.0000000633762,125763880,1000,1542658,85.3266666666667,78125,23.1033333333333,23.1033333333333,0.739666666666667,2,0
8192,21,2.31001666666667E-05,0.0000000427028,125764100,1000,1542658,64.9066666666667,39063,28.0266666666667,28.0266666666667,1.28333333333333,2,0
16384,21,0.0000531136,0.00000001392485,125764020,1000,1542658,102.51,19531,56.955,56.955,4.4385,2,0

